Fixed Parameter Tractable Linearizability Monitoring

We study the linearizability monitoring problem, which asks whether a given concurrent history of a data structure is equivalent to some sequential execution of the same data structure. In general, this problem is $\textsf{NP}$-hard, even for simple objects such as registers. Recent work has identified tractable cases for restricted classes of histories, notably unambiguous and differentiated histories. We revisit the tractability boundary from a fine-grained, parameterized perspective. We show that for a broad class of data structures -- including stacks, queues, priority queues, and maps -- linearizability monitoring is fixed-parameter tractable when parameterized by the number of processes. Concretely, we give an algorithm running in time $O(c^{k} \cdot \textsf{poly}(n))$, where $n$ is the history size, $k$ is the number of processes, and $c$ is a constant, yielding efficient performance when $k$ is small. Our approach reduces linearizability monitoring to a language reachability problem on graphs, which asks whether a labeled graph admits a path whose label sequence belongs to a fixed language $L$. We identify classes of languages that capture the sequential specifications of the above data structures and show that language reachability is efficiently solvable on the graph structures induced by concurrent histories. Our results complement prior hardness results and existing tractable subclasses, and provide a unified algorithmic framework. We implement our approach and demonstrate significant runtime improvements over existing algorithms, which exhibit exponential worst-case behavior.

==> empirical/hist_n/lin_pqueue_fptlin.txt <==
10006 0.03
20002 0.03
30000 0.05
40810 0.06
50001 0.12
60001 0.15
70012 0.22
80005 0.24
90000 0.27
100007 0.32
110008 0.34
120043 0.4
130010 0.59
140101 0.62
150002 0.68
160318 0.7
170040 0.71
180004 0.78
190002 0.96
200013 0.82
210771 0.84
220000 0.88
230017 1.21
241907 0.96
250014 0.96
260631 0.6
270001 1.42
280005 1.41
290838 0.73
300207 1.4
310000 1.73
321380 1.6
330013 1.63
340000 1.78
350562 1.54
360245 1.93
370075 1.81
380018 2.01
390021 1.82
400002 1.91
410000 2.01
420490 1.83
432328 1.78
440071 1.9
450004 2.73
460000 2.59
470000 2.69
480088 3.1
490036 3.15
500046 2.99
510728 1.82
520264 2.87
533206 3.33
540001 3.52
550016 3.43
560366 3.39
570035 3.49
580423 2.62
590046 3.7
600375 3.16
610001 3.78
620060 3.75
630000 3.47
647252 3.42
650074 3.71
660000 3.72
670000 3.71
680280 3.6
690024 3.93
700003 3.84
710108 3.92
720001 3.87
730011 4.14
740000 4.14
750538 3.7
761896 5.35
770005 4.22
780020 4.35
790845 2.69
800002 3.91
810016 5.15
820062 5.05
838631 3.89
840023 4.22
850061 5.1
860008 5.26
870058 5.44
880047 5.07
890000 5.73
901119 5.51
915575 5.73
927675 5.98
930017 5.95
940000 6.37
950738 5.75
960028 5.82
970078 6.31
980040 5.98
990128 5.81
1000012 6.48

==> empirical/hist_n/lin_pqueue_linp.txt <==
10006 0.02
20002 0.01
30000 0.02
40810 0.03
50001 0.04
60001 0.04
70012 0.05
80005 0.06
90000 0.07
100007 0.08
110008 0.09
120043 0.1
130010 0.1
140101 0.11
150002 0.12
160318 0.14
170040 0.14
180004 0.16
190002 0.18
200013 0.19
210771 0.19
220000 0.19
230017 0.2
241907 0.21
250014 0.22
260631 0.23
270001 0.23
280005 0.24
290838 0.25
300207 0.26
310000 0.26
321380 0.26
330013 0.26
340000 0.28
350562 0.31
360245 0.32
370075 0.35
380018 0.32
390021 0.36
400002 0.37
410000 0.37
420490 0.36
432328 0.37
440071 0.38
450004 0.38
460000 0.39
470000 0.39
480088 0.41
490036 0.4
500046 0.41
510728 0.44
520264 0.44
533206 0.49
540001 0.48
550016 0.49
560366 0.47
570035 0.48
580423 0.48
590046 0.5
600375 0.5
610001 0.51
620060 0.52
630000 0.53
647252 0.53
650074 0.54
660000 0.56
670000 0.58
680280 0.55
690024 0.56
700003 0.6
710108 0.59
720001 0.6
730011 0.65
740000 0.66
750538 0.64
761896 0.65
770005 0.66
780020 0.69
790845 0.68
800002 0.7
810016 0.71
820062 0.71
838631 0.74
840023 0.74
850061 0.74
860008 0.77
870058 0.74
880047 0.77
890000 0.79
901119 0.78
915575 0.8
927675 0.82
930017 0.84
940000 0.85
950738 0.82
960028 0.84
970078 0.89
980040 0.91
990128 0.87
1000012 0.88

==> empirical/hist_n/lin_queue_fptlin.txt <==
10052 0.03
20093 0.06
30100 0.1
40111 0.1
50193 0.12
60049 0.15
70089 0.33
80136 0.23
90001 0.4
100164 0.27
110030 0.38
120248 0.39
130101 0.73
140039 0.76
150164 0.48
160112 0.91
170683 0.64
180021 0.64
190050 0.64
200042 1.08
211289 1.19
221027 1.34
230064 0.92
240290 0.98
250298 1.01
260107 1.61
270917 1.76
280015 1.16
290332 1.83
300051 1.88
310077 1.91
320664 1.98
331901 2.03
340497 1.45
350080 1.46
360553 1.5
370130 1.56
380051 2.23
390158 2.29
400295 2.3
410208 1.66
421570 1.83
431395 1.97
441692 1.97
451673 2.01
460192 2.11
470161 2.16
480878 3.02
490403 2.27
500104 2.22
510431 3.36
520621 2.26
532290 3.54
542244 2.51
550834 2.48
560712 2.58
570739 2.62
580472 3.83
590294 3.82
602033 2.66
610640 4.05
620519 2.79
630063 2.8
640668 2.82
650020 2.86
660480 4.18
670109 2.99
680449 3.07
690210 3.09
700350 3.1
710311 4.4
720250 4.48
730471 4.52
743431 4.48
750437 4.6
760581 4.65
770454 4.63
780154 4.82
790108 3.43
800398 3.48
810110 4.81
821738 3.66
834568 5.14
840072 3.89
850033 3.92
863246 5.86
873845 4.26
881120 5.7
890051 5.9
900491 5.87
911292 5.96
920179 6.24
931240 5.97
940109 6.32
954769 4.61
960812 4.6
970478 4.67
980319 4.69
990724 6.4
1000332 4.7

==> empirical/hist_n/lin_queue_limo.txt <==
10052 0.03
20093 0.04
30100 0.07
40111 0.09
50193 0.12
60049 0.15
70089 0.17
80136 0.19
90001 0.25
100164 0.25
110030 0.29
120248 0.29
130101 0.3
140039 0.35
150164 0.35
160112 0.38
170683 0.4
180021 0.43
190050 0.45
200042 0.47
211289 0.51
221027 0.59
230064 0.58
240290 0.57
250298 0.59
260107 0.62
270917 0.67
280015 0.69
290332 0.72
300051 0.74
310077 0.74
320664 0.78
331901 0.8
340497 0.81
350080 0.84
360553 0.87
370130 0.89
380051 0.93
390158 0.95
400295 0.96
410208 1
421570 1.05
431395 1.06
441692 1.08
451673 1.1
460192 1.15
470161 1.16
480878 1.18
490403 1.2
500104 1.24
510431 1.26
520621 1.29
532290 1.33
542244 1.39
550834 1.44
560712 1.44
570739 1.42
580472 1.46
590294 1.48
602033 1.49
610640 1.54
620519 1.53
630063 1.54
640668 1.62
650020 1.6
660480 1.63
670109 1.64
680449 1.67
690210 1.68
700350 1.72
710311 1.74
720250 1.76
730471 1.8
743431 1.82
750437 1.87
760581 1.87
770454 1.89
780154 1.94
790108 1.95
800398 1.98
810110 2.01
821738 2.05
834568 2.07
840072 2.05
850033 2.11
863246 2.15
873845 2.15
881120 2.2
890051 2.18
900491 2.25
911292 2.27
920179 2.27
931240 2.33
940109 2.36
954769 2.4
960812 2.44
970478 2.4
980319 2.44
990724 2.47
1000332 2.47

==> empirical/hist_n/lin_queue_linp.txt <==
10052 0
20093 0.01
30100 0.02
40111 0.02
50193 0.03
60049 0.04
70089 0.05
80136 0.05
90001 0.06
100164 0.07
110030 0.07
120248 0.08
130101 0.11
140039 0.09
150164 0.1
160112 0.11
170683 0.12
180021 0.14
190050 0.16
200042 0.16
211289 0.16
221027 0.17
230064 0.17
240290 0.16
250298 0.17
260107 0.19
270917 0.2
280015 0.19
290332 0.21
300051 0.21
310077 0.22
320664 0.23
331901 0.22
340497 0.23
350080 0.24
360553 0.26
370130 0.27
380051 0.27
390158 0.28
400295 0.3
410208 0.3
421570 0.31
431395 0.32
441692 0.32
451673 0.32
460192 0.33
470161 0.33
480878 0.4
490403 0.34
500104 0.36
510431 0.36
520621 0.37
532290 0.38
542244 0.39
550834 0.38
560712 0.39
570739 0.42
580472 0.41
590294 0.41
602033 0.42
610640 0.43
620519 0.44
630063 0.45
640668 0.43
650020 0.45
660480 0.48
670109 0.45
680449 0.46
690210 0.45
700350 0.47
710311 0.49
720250 0.5
730471 0.52
743431 0.52
750437 0.53
760581 0.55
770454 0.56
780154 0.57
790108 0.58
800398 0.61
810110 0.6
821738 0.62
834568 0.63
840072 0.63
850033 0.65
863246 0.65
873845 0.78
881120 0.65
890051 0.67
900491 0.65
911292 0.67
920179 0.67
931240 0.68
940109 0.69
954769 0.69
960812 0.7
970478 0.69
980319 0.7
990724 0.7
1000332 0.72

==> empirical/hist_n/lin_queue_verilin.txt <==
10052 0.31
20093 0.35
30100 0.45
40111 0.55
50193 0.7
60049 0.68
70089 0.76
80136 100
90001 0.92
100164 1.01
110030 1.1
120248 1.38
130101 1.49
140039 1.33
150164 1.45
160112 1.51
170683 1.69
180021 2.48
190050 2.11
200042 2.53
211289 1.93
221027 1.98
230064 2.06
240290 2.16
250298 2.25
260107 100
270917 2.51
280015 100
290332 100
300051 3.18
310077 2.85
320664 3.82
331901 100
340497 5.23
350080 4.11
360553 15.06
370130 25.8
380051 4.73
390158 4.07
400295 4.71
410208 30.92
421570 4.96
431395 4.67
441692 5.66
451673 5.47
460192 4.97
470161 4.72
480878 100
490403 5.81
500104 7.4
510431 7.55
520621 5.92
532290 100
542244 6.37
550834 6.49
560712 5.86
570739 5.69
580472 6.65
590294 32.1
602033 100
610640 5.94
620519 7.94
630063 7.75
640668 11.58
650020 6.54
660480 100
670109 8.71
680449 7.31
690210 9.28
700350 8.81
710311 100
720250 100
730471 9.11
743431 7.51
750437 9.47
760581 8.55
770454 100
780154 11.62
790108 100
800398 10.63
810110 100
821738 10.39
834568 10.33
840072 35.25
850033 100
863246 100
873845 100
881120 10.86
890051 12.47
900491 11.65
911292 12.96
920179 100
931240 40.47
940109 67.11
954769 100
960812 100
970478 100
980319 14.32
990724 14.08
1000332 13.63

==> empirical/hist_n/lin_stack_fptlin.txt <==
53 0
100 0
184 0.01
220 0.03
274 0.04
301 0.06
351 0
501 0
513 0.2
531 0.27
594 0.26
604 0.26
731 0.48
802 0.42
830 0.33
800 0.59
901 0.53
900 0.56
1004 0.59
1003 0.03
1089 0.94
1105 0.77
1162 0.04
1290 1.09
1325 1.54
1344 1.36
1407 1.62
1453 1.61
1482 1.71
1526 1.88
1552 0.07
1619 2.68
1653 1.99
1700 0.12
1804 2.58
1801 2.27
1865 0.09
1949 0.15
1960 0.12
2017 3.62
2062 3.34
2144 4.45
2151 4.37
2205 0.17
2295 4.48
2336 0.2
2351 5.29
2420 4.76
2457 5.57
2503 4.98
2557 5.78
2601 5.82
2729 5.19
2711 5.45
2762 5.83
2873 5.99
2871 5.97
2900 0.27
2997 7.19
3183 9.49
3062 7.43
3211 7.19
3203 0.33
3216 8.06
3263 0.32
3314 9.09
3354 9.84
3455 8.73
3547 12.06
3504 9.63
3583 11.65
3671 12.36
3669 12.41
3716 12.18
3802 12.81
3814 13.72
3892 12.82
3954 13.84
3951 15.11
4000 0.46
4051 13.03
4100 13.98
4172 16.63
4217 15.2
4262 16.82
4342 0.54
4350 17.32
4428 14.81
4471 0.66
4546 0.66
4569 18.51
4601 20.29
4650 21.24
4731 21.34
4806 19.58
4843 23.46
4850 21.38
4926 0.61
5015 0.64
5049 25.07

==> empirical/hist_n/lin_stack_limo.txt <==
53 0
100 0
184 0.01
220 0
274 0
301 0.01
351 0
501 0.01
513 0.01
531 0.01
594 0.01
604 0.01
731 0.01
802 0.01
830 0.01
800 0.01
901 0.02
900 0.02
1004 0.02
1003 0.02
1089 0.02
1105 0.03
1162 0.02
1290 0.03
1325 0.03
1344 0.03
1407 0.03
1453 0.04
1482 0.05
1526 0.04
1552 0.05
1619 0.05
1653 0.05
1700 0.06
1804 0.07
1801 0.06
1865 0.07
1949 0.07
1960 0.08
2017 0.08
2062 0.09
2144 0.09
2151 0.07
2205 0.09
2295 0.1
2336 0.09
2351 0.09
2420 0.1
2457 0.11
2503 0.13
2557 0.13
2601 0.14
2729 0.15
2711 0.15
2762 0.22
2873 0.14
2871 0.21
2900 0.16
2997 0.2
3183 0.15
3062 0.18
3211 0.2
3203 0.19
3216 0.22
3263 0.2
3314 0.18
3354 0.21
3455 0.26
3547 0.21
3504 0.23
3583 0.29
3671 0.23
3669 0.25
3716 0.25
3802 0.31
3814 0.28
3892 0.27
3954 0.27
3951 0.3
4000 0.31
4051 0.33
4100 0.39
4172 0.33
4217 0.35
4262 0.36
4342 0.36
4350 0.4
4428 0.4
4471 0.37
4546 0.42
4569 0.38
4601 0.42
4650 0.42
4731 0.42
4806 0.43
4843 0.03
4850 0.47
4926 0.52
5015 0.5
5049 0.47

==> empirical/hist_n/lin_stack_linp.txt <==
53 0
100 0
184 0
220 0
274 0
301 0
351 0
501 0
513 0
531 0
594 0
604 0
731 0
802 0
830 0
800 0
901 0
900 0
1004 0
1003 0
1089 0
1105 0
1162 0
1290 0
1325 0
1344 0
1407 0
1453 0
1482 0
1526 0
1552 0
1619 0
1653 0
1700 0
1804 0.01
1801 0.01
1865 0.01
1949 0.01
1960 0.01
2017 0.01
2062 0.01
2144 0.01
2151 0.01
2205 0.01
2295 0.01
2336 0
2351 0.01
2420 0
2457 0
2503 0
2557 0
2601 0.01
2729 0.01
2711 0.01
2762 0.01
2873 0
2871 0
2900 0
2997 0
3183 0
3062 0
3211 0
3203 0
3216 0
3263 0
3314 0
3354 0
3455 0.01
3547 0
3504 0
3583 0
3671 0
3669 0.01
3716 0.01
3802 0
3814 0.01
3892 0.01
3954 0
3951 0
4000 0
4051 0.01
4100 0
4172 0
4217 0
4262 0
4342 0
4350 0
4428 0
4471 0
4546 0
4569 0.01
4601 0.01
4650 0.01
4731 0.01
4806 0.01
4843 0
4850 0.01
4926 0.01
5015 0.01
5049 0.01

==> empirical/hist_n/lin_stack_verilin.txt <==
53 0.08
100 0.09
184 0.1
220 0.1
274 0.11
301 0.11
351 0.12
501 0.12
513 0.14
531 0.11
594 0.13
604 0.13
731 0.13
802 0.13
830 0.14
800 0.13
901 0.15
900 0.15
1004 0.15
1003 0.16
1089 0.15
1105 0.16
1162 0.17
1290 0.16
1325 0.16
1344 0.16
1407 0.16
1453 0.16
1482 0.16
1526 0.17
1552 0.16
1619 0.17
1653 0.18
1700 0.17
1804 0.17
1801 0.18
1865 0.18
1949 0.17
1960 0.17
2017 0.18
2062 0.18
2144 0.19
2151 0.19
2205 0.19
2295 0.19
2336 0.19
2351 0.19
2420 0.2
2457 0.21
2503 0.19
2557 0.2
2601 100
2729 0.19
2711 0.18
2762 0.19
2873 0.2
2871 0.2
2900 0.2
2997 0.22
3183 0.22
3062 0.23
3211 0.21
3203 0.24
3216 0.21
3263 0.25
3314 0.23
3354 0.25
3455 0.22
3547 0.23
3504 0.21
3583 0.22
3671 0.22
3669 0.23
3716 0.22
3802 0.23
3814 0.23
3892 0.24
3954 0.23
3951 0.24
4000 0.22
4051 0.26
4100 0.23
4172 0.22
4217 0.24
4262 100
4342 0.23
4350 0.22
4428 0.24
4471 0.23
4546 0.23
4569 0.23
4601 0.24
4650 0.24
4731 0.25
4806 0.25
4843 0.23
4850 0.24
4926 0.24
5015 0.27
5049 0.26

==> empirical/hist_n/nonlin_queue_fptlin.txt <==
10100 0.04
20020 0.04
30000 0.06
40000 0.1
50002 0.3
60011 0.16
70061 0.45
80000 0.26
90024 0.29
100016 0.33
110001 0.36
120000 0.39
130007 0.43
140021 1.1
150000 0.57
160021 1.39
170031 1.43
180000 1.48
190000 1.61
200000 1.67
210000 1.81
220053 1.85
230058 0.94
240033 1.96
250000 2.09
260102 2.15
270000 1.08
280000 2.27
290000 1.19
300000 2.44
310000 2.51
320000 1.4
330030 1.46
340004 3.03
350000 3.07
360000 3.1
370021 1.72
380033 1.73
390000 1.83
400000 1.71
410000 3.69
420000 1.88
430000 3.83
440000 1.97
450036 3.89
460000 2.07
470023 4.06
480020 4.12
490005 2.2
500000 2.29
510000 2.25
520086 2.35
530003 4.57
540138 2.37
550000 4.67
560000 4.74
570067 4.83
580000 2.53
590000 4.89
600154 2.65
610082 5.06
620033 2.66
630000 5.33
640000 2.93
650100 5.76
660034 3.01
670000 3.09
680000 3.08
690023 3.36
700000 3.35
710000 3.4
720000 3.46
730000 6.5
740002 3.5
750057 6.55
760000 6.66
770000 6.77
780000 3.73
790000 7.47
800202 3.77
810182 3.87
820000 7.3
830000 3.9
840000 7.38
850001 3.95
860000 4.04
870027 7.91
880001 4.14
890000 4.22
900003 4.21
910022 8.14
920000 4.25
930025 8.23
940033 8.35
950026 8.4
960028 8.38
970084 4.71
980000 8.5
990000 4.62
1000000 4.6

==> empirical/hist_n/nonlin_queue_limo.txt <==
10100 0.02
20020 0.05
30000 0.09
40000 0.12
50002 0.13
60011 0.17
70061 0.18
80000 0.24
90024 0.21
100016 0.24
110001 0.32
120000 0.35
130007 0.38
140021 0.34
150000 0.44
160021 0.38
170031 0.41
180000 0.55
190000 0.57
200000 0.6
210000 0.63
220053 0.52
230058 0.55
240033 0.71
250000 0.75
260102 0.62
270000 0.83
280000 0.85
290000 0.91
300000 0.94
310000 0.95
320000 0.99
330030 0.8
340004 1.03
350000 1.12
360000 1.12
370021 0.89
380033 0.93
390000 1.23
400000 1.25
410000 1.29
420000 1.31
430000 1.37
440000 1.39
450036 1.09
460000 1.44
470023 1.16
480020 1.16
490005 1.5
500000 1.59
510000 1.63
520086 1.26
530003 1.65
540138 1.7
550000 1.75
560000 1.8
570067 1.41
580000 1.85
590000 1.9
600154 1.5
610082 1.89
620033 1.54
630000 2.1
640000 2.04
650100 1.61
660034 1.64
670000 2.15
680000 2.23
690023 1.74
700000 2.26
710000 2.26
720000 2.33
730000 2.35
740002 1.81
750057 1.86
760000 2.44
770000 2.49
780000 2.51
790000 2.57
800202 2.5
810182 2.58
820000 2.63
830000 2.69
840000 2.68
850001 2.11
860000 2.77
870027 2.16
880001 2.18
890000 2.89
900003 2.29
910022 2.28
920000 2.98
930025 2.95
940033 2.38
950026 3.06
960028 3.2
970084 2.42
980000 3.18
990000 3.2
1000000 3.24

==> empirical/hist_n/nonlin_queue_linp.txt <==
10100 0.01
20020 0.01
30000 0.02
40000 0.02
50002 0.03
60011 0.04
70061 0.04
80000 0.05
90024 0.06
100016 0.07
110001 0.07
120000 0.08
130007 0.08
140021 0.09
150000 0.09
160021 0.1
170031 0.1
180000 0.12
190000 0.12
200000 0.14
210000 0.14
220053 0.15
230058 0.15
240033 0.16
250000 0.16
260102 0.18
270000 0.18
280000 0.19
290000 0.19
300000 0.2
310000 0.21
320000 0.21
330030 0.21
340004 0.21
350000 0.23
360000 0.24
370021 0.25
380033 0.26
390000 0.27
400000 0.28
410000 0.28
420000 0.29
430000 0.3
440000 0.31
450036 0.31
460000 0.32
470023 0.31
480020 0.32
490005 0.32
500000 0.33
510000 0.33
520086 0.34
530003 0.35
540138 0.36
550000 0.37
560000 0.37
570067 0.38
580000 0.38
590000 0.39
600154 0.4
610082 0.4
620033 0.42
630000 0.43
640000 0.42
650100 0.43
660034 0.41
670000 0.43
680000 0.43
690023 0.43
700000 0.5
710000 0.49
720000 0.52
730000 0.56
740002 0.53
750057 0.54
760000 0.55
770000 0.55
780000 0.58
790000 0.56
800202 0.56
810182 0.58
820000 0.58
830000 0.58
840000 0.61
850001 0.6
860000 0.6
870027 0.61
880001 0.62
890000 0.63
900003 0.62
910022 0.62
920000 0.66
930025 0.68
940033 0.65
950026 0.64
960028 0.65
970084 0.65
980000 0.66
990000 0.66
1000000 0.68

==> empirical/hist_n/nonlin_queue_verilin.txt <==
10100 100
20020 0.47
30000 0.52
40000 0.65
50002 0.76
60011 0.88
70061 100
80000 1.04
90024 100
100016 1.28
110001 1.35
120000 2.03
130007 1.54
140021 100
150000 1.72
160021 100
170031 3.6
180000 14.59
190000 9.62
200000 2.16
210000 2.29
220053 100
230058 2.46
240033 2.54
250000 23.57
260102 100
270000 2.59
280000 2.65
290000 2.9
300000 3.09
310000 80.11
320000 100
330030 100
340004 3.64
350000 3.63
360000 3.79
370021 4.07
380033 100
390000 100
400000 4.13
410000 7.95
420000 4.48
430000 15.77
440000 4.42
450036 100
460000 4.66
470023 100
480020 100
490005 100
500000 4.99
510000 5.11
520086 7.83
530003 5.37
540138 100
550000 100
560000 5.75
570067 13.59
580000 100
590000 6.24
600154 100
610082 6.05
620033 100
630000 7.41
640000 6.98
650100 7.97
660034 100
670000 7.2
680000 7.38
690023 100
700000 7.44
710000 7.62
720000 7.69
730000 7.63
740002 33.33
750057 100
760000 7.94
770000 100
780000 7.91
790000 7.95
800202 8.23
810182 8.52
820000 8.82
830000 8.58
840000 8.77
850001 8.71
860000 25.09
870027 100
880001 9.03
890000 8.94
900003 100
910022 100
920000 9.45
930025 9.41
940033 12.09
950026 100
960028 10.22
970084 100
980000 11.26
990000 10.67
1000000 11.04

==> empirical/hist_n/nonlin_stack_fptlin.txt <==
80 0.01
107 0.02
175 0.01
225 0.06
254 0.04
300 0.06
362 0.09
440 0
482 0.01
542 0.26
593 0.28
600 0.02
673 0.3
711 0.5
750 0.72
862 0.7
862 0.75
900 0.6
979 1.04
1025 0.97
1050 0.07
1117 0.04
1186 1.78
1200 0.08
1266 0.05
1311 1.01
1389 0.11
1442 1.73
1467 2.99
1541 1.73
1570 0.09
1612 2.79
1650 3.05
1722 0.15
1778 2.93
1853 0.09
1850 0.13
1900 3.4
1950 3.55
2031 4.99
2069 3.68
2112 3.81
2152 4.28
2200 5.54
2250 7.11
2310 6.26
2350 5.82
2457 5.09
2474 7.29
2564 0.34
2550 5.27
2615 6.92
2667 6.68
2742 6.6
2750 6.94
2800 7.06
2881 9.39
2925 0.45
2958 8.42
3000 11.88
3075 11.18
3134 10.93
3150 12.17
3249 10.72
3282 13.3
3300 11.5
3367 12.53
3469 13.04
3472 0.53
3508 0.48
3557 11.54
3610 0.85
3650 0.59
3730 19.04
3791 18.93
3813 0.59
3883 18.43
3910 16.34
3969 0.55
4057 17.6
4050 0.73
4151 19.48
4176 17.44
4258 20.01
4260 19.72
4329 0.91
4376 29.19
4441 22.3
4493 19.56
4542 19.94
4583 0.68
4600 21.34
4670 30.35
4700 1
4763 25.93
4813 30.95
4850 21.31
4900 1.04
4950 27.53
5009 26.14

==> empirical/hist_n/nonlin_stack_limo.txt <==
80 0
107 0
175 0
225 0
254 0
300 0
362 0
440 0
482 0
542 0
593 0
600 0
673 0
711 0
750 0
862 0.01
862 0.01
900 0
979 0.01
1025 0.01
1050 0
1117 0.01
1186 0.01
1200 0
1266 0.01
1311 0.01
1389 0.01
1442 0
1467 0
1541 0.01
1570 0.01
1612 0.01
1650 0
1722 0.01
1778 0.01
1853 0.01
1850 0
1900 0
1950 0.01
2031 0.01
2069 0.01
2112 0.01
2152 0.01
2200 0.01
2250 0.01
2310 0.02
2350 0.01
2457 0.02
2474 0.01
2564 0.01
2550 0.01
2615 0.02
2667 0.01
2742 0.01
2750 0.01
2800 0.01
2881 0.02
2925 0.02
2958 0.02
3000 0.01
3075 0.01
3134 0.03
3150 0.01
3249 0.02
3282 0.02
3300 0.02
3367 0.03
3469 0.02
3472 0.02
3508 0.02
3557 0.02
3610 0.03
3650 0.02
3730 0.02
3791 0.02
3813 0.03
3883 0.02
3910 0.03
3969 0.03
4057 0.02
4050 0.02
4151 0.03
4176 0.04
4258 0.03
4260 0.04
4329 0.03
4376 0.04
4441 0.03
4493 0.03
4542 0.04
4583 0.04
4600 0.03
4670 0.04
4700 0.03
4763 0.04
4813 0.04
4850 0.03
4900 0.03
4950 0.03
5009 0.04

==> empirical/hist_n/nonlin_stack_linp.txt <==
80 0
107 0
175 0
225 0
254 0
300 0
362 0
440 0
482 0
542 0
593 0.01
600 0
673 0
711 0
750 0
862 0
862 0
900 0
979 0
1025 0
1050 0
1117 0
1186 0
1200 0
1266 0
1311 0
1389 0
1442 0
1467 0
1541 0
1570 0.01
1612 0.01
1650 0
1722 0.01
1778 0.01
1853 0.01
1850 0
1900 0
1950 0
2031 0
2069 0.01
2112 0
2152 0
2200 0
2250 0
2310 0
2350 0
2457 0
2474 0
2564 0
2550 0
2615 0
2667 0
2742 0
2750 0
2800 0
2881 0
2925 0
2958 0
3000 0
3075 0.01
3134 0
3150 0.01
3249 0.01
3282 0.01
3300 0.01
3367 0.01
3469 0.01
3472 0.01
3508 0.01
3557 0
3610 0.01
3650 0
3730 0
3791 0
3813 0.01
3883 0.01
3910 0
3969 0.01
4057 0.01
4050 0.01
4151 0.01
4176 0
4258 0
4260 0
4329 0
4376 0
4441 0
4493 0
4542 0.01
4583 0
4600 0
4670 0
4700 0
4763 0.01
4813 0.01
4850 0
4900 0.01
4950 0.01
5009 0.01

==> empirical/hist_n/nonlin_stack_verilin.txt <==
80 0.23
107 0.09
175 0.09
225 2.15
254 0.11
300 0.11
362 0.12
440 0.12
482 100
542 11.93
593 100
600 0.14
673 0.77
711 0.18
750 0.14
862 100
862 0.18
900 0.16
979 42.42
1025 0.15
1050 0.14
1117 0.17
1186 100
1200 0.15
1266 2.02
1311 0.17
1389 100
1442 100
1467 0.25
1541 0.19
1570 0.16
1612 0.16
1650 0.16
1722 0.19
1778 100
1853 0.16
1850 0.14
1900 0.17
1950 0.14
2031 15.22
2069 0.17
2112 0.15
2152 0.17
2200 0.15
2250 0.15
2310 0.16
2350 0.15
2457 100
2474 0.18
2564 100
2550 0.16
2615 100
2667 0.17
2742 100
2750 0.17
2800 0.17
2881 100
2925 0.17
2958 0.17
3000 0.18
3075 100
3134 100
3150 0.21
3249 100
3282 0.21
3300 0.18
3367 0.17
3469 100
3472 0.18
3508 0.19
3557 0.18
3610 1.47
3650 0.19
3730 0.71
3791 0.25
3813 0.19
3883 0.74
3910 0.2
3969 100
4057 100
4050 0.18
4151 100
4176 9.63
4258 100
4260 0.28
4329 1.08
4376 0.24
4441 0.24
4493 0.78
4542 100
4583 100
4600 0.23
4670 100
4700 0.25
4763 0.28
4813 0.25
4850 0.24
4900 0.27
4950 0.23
5009 0.25

==> empirical/hist_p/lin_pqueue_fptlin.txt <==
2 1.469964721
2 1.4599854
2 1.469969131
2 1.489962751
2 1.46
4 1.5
4 1.4788465
4 1.465649951
4 1.52999082
4 1.449583969
6 1.823524664
6 1.85999256
6 1.8199909
6 1.93998642
6 1.92999421
8 2.95605662
8 3.148774618
8 3.239841248
8 2.999997
8 3.146192759
10 5.839585389
10 5.891604464
10 5.566812222
10 6.08995737
10 5.859841784
12 12.07758305
12 12.80852702
12 7.663792497
12 12.59971021
12 12.03937395
14 29.5998224
14 28.45732501
14 30.1498191
14 28.82974053
14 28.53684451
16 61.37987724
16 59.71928337
16 58.72474836
16 61.99462533
16 63.79288988
18 99.99900001
18 99.88862418
18 99.9886013
18 99.92016379
18 99.97330713
20 99.98530216
20 99.83407577
20 99.78227508
20 99.7875523
20 99.99420034
22 99.82580397
22 99.88313673
22 99.9354417
22 99.74942943
22 99.8352718
24 99.07837297
24 98.92517794
24 99.52169872
24 99.55528654
24 99.45943795
26 89.39170731
26 90.97748944
26 90.64440923
26 89.65321241
26 89.06789557
28 89.97838719
28 89.43687858
28 83.0169695
28 92.63496451
28 88.85658458
30 91.43676416
30 86.92893125
30 89.44079824
30 85.18932476
30 90.96929604
32 87.77835614
32 86.47399684
32 82.32512497
32 90.16148824
32 86.86218186
34 84.80447903
34 84.58891479
34 84.31255338
34 87.48340002
34 80.64821812
36 85.76947224
36 85.96729976
36 84.51777958
36 89.37852431
36 89.15262216
38 89.53529392
38 87.63665841
38 86.30175408
38 86.19121867
38 84.81066443
40 85.82261838
40 82.5215278
40 85.13435052
40 84.79304561
40 88.17416867
42 89.46072182
42 82.87489703
42 88.99259493
42 83.64882883
42 80.03604824
44 93.44065304
44 82.18419286
44 84.7440391
44 85.9610184
44 93.8670111
46 83.73526259
46 87.17666176
46 89.47945328
46 90.29793805
46 77.09886233
48 88.78810452
48 85.73461707
48 86.37764132
48 85.86705547
48 82.70388783
50 86.81203632
50 81.00878621
50 86.02572341
50 85.27039241
50 89.86889925
52 95.45227195
52 87.81242563
52 80.85662745
52 97.94731806
52 78.14923847
54 90.72310854
54 93.40129211
54 85.41496726
54 96.71488548
54 92.84628647
56 81.04496131
56 87.05053632
56 86.96854609
56 93.50347225
56 86.92817559
58 85.01521772
58 77.4852623
58 88.65106762
58 80.86558522
58 91.16858987
60 89.11043724
60 90.39629737
60 96.52779856
60 91.92993101
60 85.74865868
62 93.40495625
62 94.62922378
62 89.20909005
62 87.2726765
62 87.77018956
64 81.80655041
64 86.4052562
64 90.50535475
64 85.77248847
64 78.5845971

==> empirical/hist_p/lin_pqueue_linp.txt <==
2 0.9099781605
2 0.8699913001
2 0.8799815204
2 0.8499787505
2 0.87
4 0.79
4 0.7793920742
4 0.7876622185
4 0.83999496
4 0.8097675967
6 0.8868507928
6 0.91999632
6 0.8599957
6 0.92999349
6 0.88999733
8 0.8288942551
8 0.8768739444
8 0.829959332
8 0.82999917
8 0.8138416602
10 0.8299410742
10 0.8188331627
10 0.8180620111
10 0.81999426
10 0.8099781306
12 0.8655269567
12 0.8599011114
12 0.8724627939
12 0.9599779205
12 0.9099526825
14 0.88999466
14 0.8499201075
14 0.87999472
14 0.8599922601
14 0.8596037227
16 0.87999824
16 0.8599896801
16 0.8696260608
16 0.8697842935
16 0.8690857218
18 0.9399906001
18 0.8989976177
18 0.8998974117
18 0.9292575232
18 0.9097570949
20 0.9398618403
20 0.9084900895
20 0.8980404757
20 0.9080667259
20 0.9099472231
22 0.878467075
22 0.8789716032
22 0.8894254312
22 0.8977448649
22 0.888533919
24 0.931336706
24 0.9298966727
24 0.9056474583
24 0.9059531075
24 0.8951349416
26 0.8134645365
26 0.8369929028
26 0.833928565
26 0.8248095542
26 0.8105178497
28 0.8367990009
28 0.8407066587
28 0.8135663011
28 0.8522416735
28 0.8263662366
30 0.8412182303
30 0.8258248469
30 0.8317994236
30 0.8263364501
30 0.8460144532
32 0.8163387121
32 0.8128555703
32 0.7985537122
32 0.8294856918
32 0.8078182913
34 0.8056425508
34 0.795135799
34 0.8094005125
34 0.8223439602
34 0.8064821812
36 0.8233869335
36 0.8252860777
36 0.8367260179
36 0.8401581285
36 0.8469499105
38 0.8326782334
38 0.8150209233
38 0.8198666638
38 0.8101974555
38 0.8481066443
40 0.8153148746
40 0.8087109725
40 0.8087763299
40 0.8140132379
40 0.8288371855
42 0.8230386408
42 0.7873115218
42 0.8721274303
42 0.8532180541
42 0.8563857161
44 0.9063743345
44 0.8464971864
44 0.8135427754
44 0.8424179803
44 0.854189801
46 0.8624732047
46 0.9240726147
46 0.8858465875
46 0.8849197929
46 0.8249578269
48 0.9056386662
48 0.8744930941
48 0.8551386491
48 0.8930173769
48 0.8601204334
50 0.8768015668
50 0.8262896194
50 0.8430520894
50 0.8612309634
50 0.8627414328
52 0.9163418108
52 0.8605617712
52 0.857080251
52 0.9304995215
52 0.8283819278
54 0.9435203288
54 0.9059925335
54 0.8370666792
54 0.9091199236
54 0.9006089788
56 0.8185541093
56 0.9053255777
56 0.843594897
56 0.8976333336
56 0.8258176682
58 0.8841582643
58 0.8368408329
58 0.895375783
58 0.8733483204
58 0.9299196167
60 0.9267485473
60 0.9491611224
60 0.9459724259
60 0.9376852963
60 0.9260855137
62 0.9433900582
62 0.9652180825
62 0.9366954455
62 0.9163631032
62 0.9128099714
64 0.9080527096
64 0.864052562
64 0.8869524765
64 0.9434973732
64 0.8880059473

==> empirical/hist_p/lin_queue_fptlin.txt <==
2 3.126800129
2 3.960345065
2 3.949724658
2 3.085885535
2 3.122554328
4 5.179741013
4 5.379892402
4 5.38766714
4 4.029762244
4 4.019762834
6 5.92860085
6 6.337591715
6 4.488146396
6 5.967768055
6 4.632814505
8 4.734678937
8 6.417920594
8 4.711274719
8 4.78631932
8 7.003521742
10 6.464137028
10 4.828208735
10 4.750143452
10 4.903306986
10 6.595983046
12 6.856558008
12 4.90769829
12 4.994985035
12 4.839187017
12 4.827861257
14 4.32997402
14 5.73995982
14 4.2999699
14 4.2999742
14 4.27997432
16 5.82
16 4.28
16 5.867477161
16 4.42
16 4.3999736
18 4.7999616
18 5.73995408
18 6.499948
18 4.35996512
18 5.771736191
20 5.116476199
20 6.064843118
20 5.8
20 5.758770189
20 5.901283332
22 5.739942601
22 4.485692189
22 5.049949501
22 5.795204492
22 4.3199568
24 4.26996584
24 6.90488183
24 4.470544615
24 4.341985104
24 5.40995672
26 6.739919121
26 5.859929681
26 5.399935201
26 4.3928002
26 7.929904841
28 5.629887402
28 8.462666949
28 5.405534789
28 4.349157066
28 4.459910802
30 8.568036448
30 6.489870203
30 4.239915202
30 4.899902002
30 5.159896802
32 5.78
32 7.665581726
32 6.89
32 4.38
32 5.74
34 5.36995704
34 8.779929761
34 5.6499548
34 7.01994384
34 12.61989904
36 5.70995432
36 6.25994992
36 4.34996085
36 12.18990248
36 5.73995408
38 5.85995312
38 5.1999584
38 4.46996424
38 9.839921281
38 5.839602907
40 8.31
40 4.2894394
40 4.39
40 5.47
40 4.58
42 4.469910602
42 5.92695947
42 4.439911202
42 5.899882002
42 5.709885802
44 4.399859205
44 5.859812486
44 4.439844605
44 5.739816326
44 4.369860164
46 4.429782941
46 5.929762809
46 5.709771609
46 5.819767209
46 4.359825607
48 4.409858885
48 4.449857605
48 4.458381607
48 4.469856965
48 5.789814726
50 5.51
50 5.75
50 4.39
50 4.45
50 4.37
52 4.469946361
52 5.739931121
52 5.829930041
52 5.919928961
52 5.799930401
54 5.419859084
54 5.819848684
54 4.319887683
54 5.479857524
54 5.809848944
56 5.699726413
56 4.38978929
56 4.39978881
56 40.8814672
56 4.39978881
58 4.711665065
58 5.909586329
58 4.432367463
58 4.389841966
58 5.929786528
60 5.949881002
60 5.909881802
60 5.849883002
60 4.429911402
60 5.939881202
62 5.769653821
62 4.419734816
62 4.539727616
62 4.389736616
62 5.979641222
64 5.39
64 5.85
64 5.98
64 3.63
64 5.32

==> empirical/hist_p/lin_queue_limo.txt <==
2 2.574431652
2 2.594026017
2 2.593553535
2 2.660587208
2 2.598834773
4 2.439878006
4 2.479950401
4 2.50891364
4 2.459854869
4 2.449855459
6 2.479414858
6 2.449069354
6 2.468980311
6 2.42909152
6 2.496128505
8 2.427020295
8 2.499190262
8 2.485397045
8 2.488086661
8 2.467717361
10 2.447779864
10 2.46908397
10 2.484843949
10 2.466633046
10 2.488484513
12 2.49874563
12 2.488832737
12 2.467522607
12 2.499580071
12 2.478901846
14 3.4499793
14 2.50998243
14 2.50998243
14 3.3999796
14 3.40997954
16 3.45
16 3.41
16 2.483898665
16 3.44
16 2.47998512
18 3.41997264
18 3.51997184
18 3.37997296
18 3.43997248
18 2.487647796
20 2.472327118
20 2.496141219
20 3.41
20 3.142955751
20 2.478539
22 3.4199658
22 2.494199536
22 3.4399656
22 2.50398361
22 3.4099659
24 3.48997208
24 2.493972899
24 2.471834603
24 2.549422446
24 3.41997264
26 3.43995872
26 3.4499586
26 3.42995884
26 3.124878324
26 3.3999592
28 3.419931601
28 2.803740722
28 3.16153972
28 3.041437857
28 3.459930801
30 2.807274741
30 3.449931001
30 3.419931601
30 3.429931401
30 3.429931401
32 3.61
32 2.889839867
32 3.45
32 3.42
32 3.41
34 3.46997224
34 3.38997288
34 3.42997256
34 3.42997256
34 3.3999728
36 3.48997208
36 3.40997272
36 2.4999775
36 3.41997264
36 3.41997264
38 3.40997272
38 3.43997248
38 3.41997264
38 3.45997232
38 2.539827292
40 3.44
40 3.321821675
40 3.66
40 3.5
40 3.41
42 3.509929801
42 3.218348987
42 3.419931601
42 3.469930601
42 3.449931001
44 3.449889604
44 3.509887684
44 2.539911103
44 3.459889284
44 3.399891203
46 3.129846638
46 3.439862406
46 3.429862805
46 3.399864005
46 3.439862406
48 3.459889284
48 3.449889604
48 3.168849708
48 3.469888964
48 3.459889284
50 3.49
50 3.43
50 3.43
50 3.43
50 3.44
52 3.3999592
52 3.46995836
52 3.41995896
52 3.479958241
52 3.40995908
54 3.419911082
54 3.469909782
54 3.539907962
54 3.449910302
54 3.449910302
56 3.439834888
56 3.369838248
56 3.429835368
56 3.419835848
58 2.98472003
58 2.539822212
58 3.144585025
58 3.409877244
58 3.399877604
60 3.469930601
60 3.429931401
60 3.429931401
60 3.449931001
60 3.429931401
62 3.379797212
62 3.459792412
62 3.419794812
62 3.409795412
62 3.409795412
64 3.43
64 3.43
64 3.47
64 3.44
64 3.48

==> empirical/hist_p/lin_queue_linp.txt <==
2 0.759506656
2 0.7722672876
2 0.7622275655
2 0.7615807251
2 0.76087558
4 0.6799660017
4 0.6999860003
4 0.6797056874
4 0.6899592924
4 0.6799598824
6 0.699834839
6 0.699734101
6 0.6897151476
6 0.6897420365
6 0.6989159813
8 0.6763827053
8 0.7097700345
8 0.718669025
8 0.7394313773
8 0.7193346155
10 0.6993656753
10 0.7197329791
10 0.7185090936
10 0.7489776455
10 0.749543528
12 0.809593584
12 0.7496484149
12 0.7692276954
12 0.7998656226
12 0.789650185
14 0.77999532
14 0.76999461
14 0.78999447
14 0.78999526
14 0.7999952
16 0.78
16 0.77
16 0.7236555165
16 0.74
16 0.72999562
18 0.72999416
18 0.75999392
18 0.77999376
18 0.73999408
18 0.7276123989
20 0.7063791767
20 0.6922891663
20 0.73
20 0.7360086252
20 0.7179894721
22 0.7399926001
22 0.7347254447
22 0.7299927001
22 0.5501176114
22 0.7699923001
24 0.77999376
24 0.7628622985
24 0.7531371057
24 0.7668184702
24 0.77999376
26 0.7299912401
26 0.7299912401
26 0.7599908801
26 0.7088382142
26 0.7099914801
28 0.7399852003
28 0.5315961001
28 0.7579716678
28 0.7430222778
28 0.7499850003
30 0.7310611304
30 0.7199856003
30 0.7299854003
30 0.7099858003
30 0.7399852003
32 0.73
32 0.5441906243
32 0.74
32 0.75
32 0.74
34 0.73999408
34 0.72999416
34 0.75999392
34 0.749994
34 0.73999408
36 0.75999392
36 0.73999408
36 0.7499932501
36 0.73999408
36 0.749994
38 0.73999408
38 0.72999416
38 0.70999432
38 0.72999416
38 0.7499490035
40 0.73
40 0.7082562731
40 0.73
40 0.75
40 0.72
42 0.7399852003
42 0.7496154473
42 0.7299854003
42 0.7299854003
42 0.7399852003
44 0.7499760008
44 0.7299766407
44 0.7299744509
44 0.7499760008
44 0.7499760008
46 0.7399637418
46 0.7299708012
46 0.7499700012
46 0.7299708012
46 0.7499700012
48 0.9199705609
48 0.7399763208
48 0.7397314775
48 0.7599756808
48 0.7599756808
50 0.75
50 0.74
50 0.72
50 0.73
50 0.71
52 0.7099914801
52 0.7299912401
52 0.7199913601
52 0.7499910001
52 0.7099914801
54 0.7399807605
54 0.7499805005
54 0.7299810205
54 0.7299810205
54 0.7299810205
56 0.7199654417
56 0.7099659216
56 0.7199654417
56 0.2305345895
56 0.7199654417
58 0.7287109104
58 0.6999510034
58 0.7087794817
58 0.7099744409
58 0.7299737209
60 0.7499850003
60 0.7399852003
60 0.7299854003
60 0.7399852003
60 0.7499850003
62 0.7499550027
62 0.7299562026
62 0.7199568026
62 0.7299562026
62 0.7199568026
64 0.74
64 0.69
64 0.74
64 0.73
64 0.75

==> empirical/hist_p/lin_queue_verilin.txt <==
2 10.85995881
2 10.96025497
2 10.88896522
2 11.75999327
2 11.25502968
4 10.93945303
4 59.10881782
4 11.9048452
4 11.03934868
4 12.32927257
6 14.90648207
6 11.34568864
6 14.9438282
6 13.65489307
6 13.36926427
8 13.64701576
8 15.21507032
8 11.43881531
8 12.7501951
8 11.61925219
10 100.6587026
10 10.91595018
10 13.67163136
10 13.7112841
10 12.99208782
12 100.3696145
12 27.82694916
12 100.3192794
12 100.5431088
12 14.52356606
14 100.669396
14 100.6192957
14 100.2992979
14 100.5693966
14 14.85991084
16 100.5
16 100.41
16 99.00389796
16 100.36
16 100.4393974
18 100.3991968
18 100.2791978
18 100.4391965
18 100.3491972
18 99.20110125
20 31.10932077
20 32.1378182
20 100.97
20 100.1469033
20 99.09238262
22 100.3689963
22 97.00309358
22 32.599674
22 95.2841642
22 100.3589964
24 100.4191966
24 98.22341107
24 96.96157456
24 99.90549211
24 100.2991976
26 32.32961204
26 100.3087963
26 100.3187962
26 100.4353864
26 100.3787955
28 33.55932881
28 86.06712344
28 100.0622335
28 99.30740417
28 100.3779924
30 97.83547421
30 100.3179936
30 100.5079898
30 100.797984
30 100.3779924
32 100.4
32 94.5015167
32 100.44
32 51.08
32 100.52
34 31.26974984
34 100.5991952
34 100.3591971
34 29.749762
34 33.83972928
36 100.5391957
36 37.36970104
36 100.559095
36 100.4091967
36 100.3591971
38 100.2391981
38 44.08964728
38 100.3591971
38 100.7731474
40 100.57
40 100.193324
40 100.43
40 31.33
40 100.3
42 100.4379912
42 100.4484699
42 100.49799
42 100.9079818
42 100.547989
44 100.3367892
44 100.4667851
44 100.4164854
44 100.5967809
44 100.3167899
46 100.5950708
46 100.4959802
46 100.4659814
46 100.6359746
46 100.5059798
48 100.5967809
48 100.6267799
48 100.6134773
48 100.5967809
48 100.3867876
50 100.29
50 100.64
50 100.88
50 100.41
50 100.17
52 100.3087963
52 100.4387947
52 100.6787919
52 100.4787943
52 83.98899213
54 101.037373
54 100.6473832
54 100.2273941
54 100.2573933
54 100.347391
56 100.5451738
56 100.5951714
56 100.4051806
56 40.83697807
56 100.6351695
58 100.2426707
58 100.4229704
58 52.67928627
58 100.27639
58 100.4363843
60 100.447991
60 100.397992
60 100.6379872
60 100.3579928
60 100.5779884
62 100.433974
62 100.6539608
62 100.2539848
62 100.6739596
62 49.99700018
64 100.59
64 100.45
64 100.74
64 100.64
64 100.93

==> empirical/hist_p/lin_stack_fptlin.txt <==
2 32
2 2113.659023
2 2102.431248
2 35.92097386
2 2096.356759
4 53.79557681
4 2587.134037
4 63.73232424
4 2973.454834
4 81.34920635
6 3777.644949
6 3999.207293
6 3823.001794
6 3868.410622
6 114.7378833
8 151.6663341
8 4600.159936
8 4446
8 4282.320333
8 4267.146571
10 4868.603043
10 4371.150407
10 4198.14119
10 145.5923414
10 4979.154258
12 6638.689049
12 5590.40959
12 6470.588235
12 6284.45865
12 6904.476419
14 4948.616601
14 5858.424726
14 5096.748454
14 5980.450828
14 5616.792678
16 157.4960128
16 6342.629482
16 5908.366534
16 213.658147
16 5925.854783
18 6562.7498
18 5884.115884
18 5745.403677
18 179.8561151
18 6322.941647
20 6228
20 6050
20 5446
20 5694.112967
20 5966
22 6684.60925
22 6421.451356
22 6026.714514
22 5301.973291
22 6346.422165
24 6273.923445
24 5964.912281
24 7803.030303
24 7551.834131
24 197.3684211
26 6466.719809
26 161.418892
26 5051.813472
26 183.3399761
26 167.4876847
28 5704.309657
28 5885.873903
28 155.6264964
28 181.3832968
28 5784.21774
30 5457.085828
30 189.6207585
30 5483.033932
30 5636.834762
30 163.6726547
32 195.0636943
32 155.2547771
32 5929.608272
32 5780.254777
32 5414.012739
34 5812.798092
34 188.7917329
34 5782.988871
34 188.7917329
34 7390.699523
36 5469.624301
36 6233.013589
36 163.8689049
36 165.8673062
36 6596.722622
38 5727.671451
38 183.4130781
38 6558.121176
38 5409.28102
38 5582.137161
40 5416
40 6610
40 5836
40 185.4806542
40 5762
42 170.6349206
42 5703.806503
42 5567.460317
42 6144.84127
42 5583.333333
44 6032.695375
44 5369.595537
44 6198.165869
44 8203.748006
44 5763.556619
46 6515.755884
46 6391.875747
46 5644.19625
46 7895.891504
46 7542.879936
48 6769.84127
48 196.4285714
48 7027.777778
48 6109.126984
48 5349.206349
50 6026
50 5862
50 6698
50 186
50 6356
52 11617.76368
52 128.8659794
52 6577.916993
52 6008.693934
54 5489.844683
54 6001.592991
54 5916.831683
54 4974.113899
54 6555.157308
56 6025.793651
56 7068.186284
56 4783.730159
56 5182.539683
56 5559.52381
58 6349.583829
58 188.267935
58 6442.726912
58 5650.969529
58 225.4300969
60 198.4126984
60 5841.269841
60 6142.857143
60 5798.969072
60 5450.396825
62 5465.949821
62 153.3253684
62 5003.982477
62 5159.299084
62 147.3516527
64 181.9620253
64 5201.740506
64 126.5822785
64 5328.322785
64 5514.240506

==> empirical/hist_p/lin_stack_limo.txt <==
2 328
2 315.0548355
2 320.8449582
2 297.3458392
2 292.6537926
4 189.2807332
4 201.1551484
4 187.2137024
4 209.9841521
4 172.6190476
6 129.5078701
6 130.7966706
6 139.5256129
6 130.7966706
6 140.4549951
8 115.7453602
8 119.9520192
8 102
8 120.7681647
8 119.9760048
10 86.93934005
10 105.3049871
10 94.91793553
10 103.7096131
10 93.30950963
12 91.92645883
12 79.92007992
12 87.1459695
12 85.89692369
12 69.94404476
14 118.5770751
14 113.6590229
14 113.7043686
14 95.75104728
14 103.4619976
16 87.71929825
16 83.66533865
16 79.6812749
16 91.85303514
16 82.59700346
18 119.9040767
18 115.8841159
18 115.9072742
18 95.92326139
18 111.9104716
20 128
20 116
20 56
20 77.56563246
20 104
22 91.70653907
22 61.80223285
22 89.71291866
22 49.83057604
22 93.68148296
24 95.6937799
24 95.6937799
24 75.75757576
24 79.74481659
24 65.78947368
26 101.6341172
26 77.72020725
26 105.6197688
26 67.75607812
26 94.58128079
28 87.78930567
28 83.79888268
28 135.6743815
28 77.73569862
28 76.36577247
30 61.8762475
30 83.83233533
30 127.744511
30 97.66792904
30 91.81636727
32 67.67515924
32 95.54140127
32 85.50407636
32 111.4649682
32 77.62738854
34 91.41494436
34 79.49125596
34 61.60572337
34 45.70747218
34 85.45310016
36 67.94564349
36 99.92006395
36 97.92166267
36 93.92486011
36 95.92326139
38 101.6746411
38 53.8277512
38 88.80994671
38 87.63194583
38 107.6555024
40 80
40 74
40 120
40 119.6649382
40 80
42 81.34920635
42 113.0055511
42 61.50793651
42 95.23809524
42 71.42857143
44 91.70653907
44 67.7425782
44 95.6937799
44 109.6491228
44 79.74481659
46 95.73195054
46 77.65830346
46 77.78220981
46 97.72636617
46 115.6761069
48 43.65079365
48 61.50793651
48 71.42857143
48 87.3015873
48 81.34920635
50 96
50 80
50 62
50 106
50 64
52 45.59873117
52 41.63362411
52 88.09710258
52 77.05986959
54 65.71087216
54 61.72839506
54 81.18811881
54 37.83353246
54 73.67582636
56 93.25396825
56 72.70583612
56 55.55555556
56 95.23809524
56 59.52380952
58 63.41656758
58 69.36187079
58 73.32540626
58 71.23070835
58 85.03065058
60 79.36507937
60 61.50793651
60 85.31746032
60 93.18001586
60 77.38095238
62 55.75467941
62 71.68458781
62 59.73715651
62 63.71963361
62 53.76344086
64 67.24683544
64 75.15822785
64 73.18037975
64 106.8037975
64 69.22468354

==> empirical/hist_p/lin_stack_linp.txt <==
2 2
2 0
2 0
2 0
2 0
4 1.992428771
4 7.96654053
4 0
4 1.980982567
4 0
6 0
6 0
6 0
6 0
6 0
8 0
8 1.99920032
8 2
8 0
8 1.99960008
10 1.975894092
10 1.986886549
10 1.97745699
10 0
10 1.985308716
12 1.998401279
12 1.998001998
12 1.980590216
12 1.997602877
12 1.998401279
14 0
14 1.994017946
14 1.994813485
14 0
14 0
16 1.993620415
16 1.992031873
16 0
16 0
16 0
18 0
18 0
18 1.998401279
18 0
18 0
20 2
20 2
20 0
20 0
20 2
22 1.993620415
22 1.993620415
22 1.993620415
22 1.993223042
22 1.993223042
24 0
24 0
24 0
24 0
24 0
26 0
26 0
26 0
26 0
26 1.97044335
28 0
28 0
28 0
28 0
28 0
30 1.996007984
30 1.996007984
30 1.996007984
30 1.993223042
30 1.996007984
32 1.99044586
32 1.99044586
32 1.988466892
32 1.99044586
32 0
34 0
34 1.987281399
34 1.987281399
34 0
34 0
36 1.998401279
36 1.998401279
36 0
36 0
36 0
38 0
38 0
38 0
38 0
38 0
40 0
40 0
40 0
40 0
40 0
42 0
42 0
42 1.984126984
42 1.984126984
42 0
44 0
44 0
44 1.993620415
44 0
44 0
46 0
46 0
46 0
46 0
46 0
48 0
48 1.984126984
48 0
48 1.984126984
48 1.984126984
50 2
50 2
50 2
50 0
50 0
52 0
52 0
52 0
52 0
54 1.99123855
54 0
54 0
54 0
54 0
56 1.984126984
56 1.965022598
56 0
56 1.984126984
56 1.984126984
58 1.981767737
58 0
58 0
58 0
58 0
60 1.984126984
60 1.984126984
60 1.984126984
60 5.947660587
60 1.984126984
62 0
62 0
62 0
62 0
62 0
64 0
64 0
64 0
64 0
64 0

==> empirical/hist_p/lin_stack_verilin.txt <==
2 56
2 49.85044865
2 49.82064568
2 55.87707045
2 53.75273741
4 51.80314804
4 51.78251344
4 51.78251344
4 53.48652932
4 51.58730159
6 57.78043435
6 55.48949663
6 51.82379908
6 53.50772889
6 55.39070227
8 51.88585113
8 53.97840864
8 58
8 51.47495545
8 51.98960208
10 53.34914049
10 51.65905027
10 51.41388175
10 47.86597527
10 45.66210046
12 55.95523581
12 49.95004995
12 53.47593583
12 51.93767479
12 49.96003197
14 53.35968379
14 53.83848455
14 53.85996409
14 55.85477758
14 49.74134501
16 49.84051037
16 47.80876494
16 43.8247012
16 49.9201278
16 53.78409527
18 19994.0048
18 53.94605395
18 51.95843325
18 51.95843325
18 53.95683453
20 52
20 58
20 54
20 53.69928401
20 50
22 47.84688995
22 19944.17863
22 49.84051037
22 53.81702212
22 51.82379908
24 51.83413078
24 55.82137161
24 19944.17863
24 57.81499203
24 51.83413078
26 55.79912316
26 57.79194898
26 51.8134715
26 59.78477481
26 55.17241379
28 55.86592179
28 55.86592179
28 53.8707103
28 53.81702212
28 54.82670844
30 53.89221557
30 19968.06387
30 19968.06387
30 51.82379908
30 19966.06786
32 55.73248408
32 19910.42994
32 53.68860608
32 51.75159236
32 51.75159236
34 57.63116057
34 53.65659777
34 19882.7504
34 55.64387917
34 19880.76312
36 53.95683453
36 53.95683453
36 51.95843325
36 53.95683453
36 49.96003197
38 55.82137161
38 49.84051037
38 19739.49082
38 57.75741884
38 53.8277512
40 52
40 50
40 54
40 49.86039091
40 54
42 49.6031746
42 51.54639175
42 47.61904762
42 53.57142857
42 47.61904762
44 19944.17863
44 51.80314804
44 55.82137161
44 53.8277512
44 53.8277512
46 19950.13961
46 57.74591796
46 51.85480654
46 55.84363781
46 19950.13961
48 57.53968254
48 55.55555556
48 19843.25397
48 19847.22222
48 57.53968254
50 52
50 54
50 54
50 54
50 20008
52 49.56383822
52 4886.994449
52 56.77368833
52 55.32503458
54 19916.36798
54 61.72839506
54 53.46534653
54 51.77220231
54 53.76344086
56 19847.22222
56 51.09058754
56 19849.20635
56 55.55555556
56 55.55555556
58 53.50772889
58 19823.62267
58 57.47126437
58 19792.24377
58 59.32370971
60 53.57142857
60 59.52380952
60 53.57142857
60 55.51149881
60 55.55555556
62 51.77220231
62 55.75467941
62 55.75467941
62 19920.35046
62 19922.3417
64 19780.45886
64 55.37974684
64 19784.41456
64 57.35759494
64 19788.37025

==> empirical/hist_p/nonlin_queue_fptlin.txt <==
2 3.959932681
2 2.5099749
2 2.499960001
2 2.539959361
2 4.009931831
4 4.639921121
4 2.7799722
4 4.689915582
4 2.779958301
4 2.7999776
6 3.419935021
6 5.53998892
6 3.369922492
6 3.359919362
6 3.439793612
8 7.17999282
8 4.069849416
8 3.93
8 7.18
8 7.26
10 8.72
10 8.678073468
10 4.67
10 8.55
10 4.6
12 8.409932721
12 4.43996004
12 4.409858885
12 8.299933601
12 8.119935041
14 4.8499709
14 8.33994996
14 4.499973
14 8.719904081
14 4.46997318
16 4.77
16 4.46
16 8.769885991
16 12
16 5.46
18 11.72990616
18 9.519923841
18 6.47994816
18 11.63989524
18 5.85995312
20 8.34
20 15.38996922
20 19.06996186
20 17.38994783
20 13.6999452
22 6.099939001
22 6.399936001
22 18.90947053
22 10.6098939
22 9.879901201
24 20.48973363
24 12.14986635
24 11.21991024
24 7.109914681
24 9.529923761
26 10.20987748
26 6.669919961
26 7.849905801
26 11.05986728
26 10.83959893
28 11.299774
28 18.54962901
28 7.479850403
28 7.309824564
28 6.599868003
30 17.66939924
30 17.53880736
30 12.90974181
30 12.0197596
30 11.8197636
32 10.35
32 8.13
32 11.37996586
32 9.71
32 14.44
34 9.709922321
34 9.829921361
34 16.61986704
34 37.22302279
34 11.86984569
36 7.949936401
36 10.33991728
36 12.02990376
36 14.31988544
36 7.10994312
38 12.15990272
38 19.33984528
38 14.1998864
38 19.81984144
38 7.42994056
40 12.42978869
40 10.55
40 7.97
40 7.05
40 14.79
42 10.8197836
42 5.769884602
42 13.61972761
42 16.13959651
42 11.6393482
44 13.08958113
44 12.49960001
44 11.92934389
44 6.409794887
44 11.24898759
46 14.54941802
46 14.20943162
46 17.51929923
46 9.049638014
46 18.03927843
48 10.93964993
48 21.96929698
48 12.23960833
48 18.98939234
48 14.08954913
50 6.09
50 27.34093679
50 9.67
50 6.20996274
50 10.13
52 20.10975868
52 8.609896681
52 12.97984424
52 12.28985252
52 14.55982528
54 9.019765486
54 12.04968671
54 11.84969191
54 12.14968411
54 8.629775626
56 13.95932995
56 13.54934963
56 6.079708174
56 18.80909716
56 16.1792234
58 9.629653332
58 7.119743689
58 14.65947226
58 20.91924691
58 9.459659452
60 20.96958061
60 7.849843003
60 7.299854003
60 15.06969861
60 7.049859003
62 8.049517029
62 17.43895366
62 10.63936164
62 13.45919245
62 9.419434834
64 10.52
64 16.1
64 15.49
64 19.29
64 14.14

==> empirical/hist_p/nonlin_queue_limo.txt <==
2 2.629955291
2 2.6299737
2 2.639957761
2 2.619958081
2 2.649954951
4 2.469958011
4 2.4599754
4 2.479955361
4 2.489962651
4 2.45998032
6 2.429953831
6 3.17999364
6 2.429944111
6 2.439941441
6 2.429854209
8 2.50999749
8 2.459908983
8 3.23
8 3.2
8 3.23
10 3.26
10 3.169296416
10 3.27
10 3.28
10 3.23
12 3.30997352
12 2.53997714
12 2.579917443
12 3.2999736
12 3.40997272
14 3.5499787
14 3.50997894
14 3.52997882
14 2.66997063
14 3.48997906
16 3.51
16 3.35
16 3.229958011
16 3.26
16 3.35
18 3.32997336
18 3.25997392
18 3.2999736
18 2.53997714
18 3.27997376
20 3.35
20 2.50999498
20 2.5499949
20 2.52999241
20 2.5499898
22 3.299967
22 3.3099669
22 2.659925522
22 3.299967
22 3.3299667
24 2.64996555
24 3.23996436
24 3.30997352
24 3.21996136
24 3.30997352
26 3.30996028
26 3.28996052
26 3.30996028
26 3.28996052
26 3.139883824
28 3.349933001
28 3.339933201
28 3.309933801
28 3.229922482
28 3.319933601
30 3.219890524
30 3.019794654
30 3.309933801
30 3.319933601
30 3.329933401
32 3.36
32 3.32
32 3.22999031
32 3.3
32 3.28
34 3.31997344
34 3.31997344
34 3.27997376
34 3.043705617
34 2.52996711
36 3.3499732
36 3.31997344
36 3.31997344
36 3.28997368
36 3.3499732
38 3.30997352
38 3.31997344
38 3.31997344
38 3.28997368
38 3.30997352
40 3.239944921
40 3.29
40 3.37
40 3.3
40 3.33
42 3.319933601
42 3.329933401
42 3.339933201
42 2.559936002
42 2.529858328
44 3.339893123
44 3.339893123
44 2.529860858
44 3.319893763
44 2.559769621
46 3.319867205
46 3.309867605
46 3.299868005
46 3.309867605
46 3.319867205
48 3.319893763
48 3.299894403
48 3.379891843
48 3.329893443
48 3.339893123
50 3.32
50 2.54357493
50 3.36
50 2.53998476
50 3.36
52 3.31996016
52 3.33995992
52 3.30996028
52 3.37995944
52 3.28996052
54 3.319913682
54 3.319913682
54 3.309913942
54 3.299914202
54 3.289914462
56 3.299841608
56 3.289842088
56 3.319840648
56 3.279842568
56 3.339839688
58 3.339879764
58 3.329880124
58 3.309880844
58 3.309880844
58 3.339879764
60 3.329933401
60 3.339933201
60 3.329933401
60 3.339933201
60 3.299934001
62 3.289802612
62 3.339799612
62 3.319800812
62 3.299802012
62 3.299802012
64 3.34
64 3.29
64 3.3
64 3.33
64 3.3

==> empirical/hist_p/nonlin_queue_linp.txt <==
2 0.7699869102
2 0.7799922001
2 0.7699876802
2 0.7799875202
2 0.7699869102
4 0.6499889502
4 0.6399936001
4 0.6499883002
4 0.6699899502
4 0.65999472
6 0.6799870802
6 0.65999868
6 0.6799843604
6 0.6699839204
6 0.6599604024
8 0.66999933
8 0.6899744709
8 0.66
8 0.66
8 0.65
10 0.66
10 0.6798490735
10 0.66
10 0.67
10 0.67
12 0.70999432
12 0.7799929801
12 0.7099772807
12 0.70999432
12 0.6999944
14 0.6999958
14 0.6999958
14 0.6999958
14 0.6999923001
14 0.6999958
16 0.71
16 0.7
16 0.7099907701
16 0.71
16 0.71
18 0.6999944
18 0.70999432
18 0.6999944
18 0.6999937001
18 0.71999424
20 0.69
20 0.65999868
20 0.6999986
20 0.70999787
20 0.67999728
22 0.7199928001
22 0.7299927001
22 0.6899806805
22 0.7199928001
22 0.6899931001
24 0.7399903801
24 0.7299919701
24 0.71999424
24 0.7199913601
24 0.749994
26 0.7099914801
26 0.6799918401
26 0.7099914801
26 0.6899917201
26 0.699974101
28 0.6899862003
28 0.7199856003
28 0.6999860003
28 0.6899834404
28 0.6999860003
30 0.7099758608
30 0.6899530832
30 0.6699866003
30 0.7199856003
30 0.6899862003
32 0.69
32 0.67
32 0.70999787
32 0.72
32 0.69
34 0.71999424
34 0.70999432
34 0.70999432
34 0.7085347501
34 0.6899910301
36 0.70999432
36 0.6999944
36 0.70999432
36 0.6999944
36 0.6999944
38 0.6999944
38 0.68999448
38 0.6999944
38 0.68999448
38 0.6999944
40 0.6899882702
40 0.69
40 0.71
40 0.69
40 0.68
42 0.6899862003
42 0.6999860003
42 0.6899862003
42 0.7199820004
42 0.6799619221
44 0.6699785607
44 0.6999776007
44 0.6899620521
44 0.6999776007
44 0.7099361058
46 0.7099716011
46 0.6999720011
46 0.6999720011
46 0.7099716011
46 0.7099716011
48 0.6999776007
48 0.6999776007
48 0.7299766407
48 0.6999776007
48 0.6999776007
50 0.7
50 0.6982362552
50 0.7
50 0.68999586
50 0.71
52 0.6899917201
52 0.6999916001
52 0.6799918401
52 0.6699919601
52 0.6899917201
54 0.6999818005
54 0.6899820605
54 0.6999818005
54 0.7099815405
54 0.6999818005
56 0.7099659216
56 0.7099659216
56 0.7199654417
56 0.7099659216
56 0.7099659216
58 0.6999748009
58 0.6999748009
58 0.6999748009
58 0.6899751609
58 0.6999748009
60 0.6599868003
60 0.7299854003
60 0.6999860003
60 0.7099858003
60 0.6899862003
62 0.6899586025
62 0.6999580025
62 0.6799592024
62 0.7099574026
62 0.6699598024
64 0.68
64 0.71
64 0.69
64 0.67
64 0.69

==> empirical/hist_p/nonlin_queue_verilin.txt <==
2 10.53982082
2 10.699893
2 11.0998224
2 10.7998272
2 10.80981623
4 11.11981096
4 11.0298897
4 10.92980326
4 11.1798323
4 11.35990912
6 11.44978245
6 11.02997794
6 11.98972424
6 100.3875907
6 18.97886127
8 11.01998898
8 100.2562905
8 39.41
8 100.19
8 10.74
10 11.02
10 28.59365221
10 10.97
10 10.97
10 11.22
12 11.45990832
12 10.999901
12 100.3667883
12 100.2891977
12 100.2091983
14 10.5999364
14 10.92993442
14 10.57993652
14 11.35987504
14 11.38993166
16 100.28
16 10.49
16 11.15985492
16 11.17
16 10.92
18 10.80991352
18 10.70991432
18 11.2999096
18 100.219098
18 10.96991224
20 10.8
20 10.61997876
20 10.9499781
20 11.12996661
20 100.1695993
22 10.5198948
22 15.4898451
22 10.77969817
22 10.8098919
22 10.8398916
24 100.1786977
24 100.1888979
24 10.1499188
24 100.1887977
24 10.31991744
26 10.78987052
26 10.36987556
26 11.37986344
26 10.95986848
26 10.75960189
28 10.6297874
28 10.7797844
28 100.247995
28 100.3475917
28 11.4597708
30 10.86963043
30 10.64927585
30 10.3397932
30 100.1779964
30 10.6297874
32 100.24
32 10.6
32 10.40996877
32 10.76
32 11.09
34 10.72991416
34 10.62991496
34 10.61991504
34 100.1229457
34 10.61986194
36 100.249198
36 10.37991696
36 10.25991792
36 11.95990432
36 16.6498668
38 10.50991592
38 10.38991688
38 10.60991512
38 10.66991464
38 10.52991576
40 10.3998232
40 100.21
40 10.49
40 10.38
40 10.63
42 17.72964541
42 100.1879962
42 10.649787
42 10.75973101
42 10.93938739
44 12.06961377
44 100.1967937
44 100.2744849
44 10.80965409
44 100.2509774
46 10.67957282
46 10.64957402
46 100.275989
46 90.36638534
46 100.3059878
48 10.85965249
48 10.82965345
48 100.3267895
48 10.70965729
48 11.00964769
50 11.45
50 16.33872837
50 10.48
50 10.88993466
50 10.78
52 10.95986848
52 10.90986908
52 100.1787979
52 10.55987328
52 15.30981628
54 11.15970985
54 12.39967761
54 10.80971895
54 99.89740267
54 10.58972467
56 10.79948162
56 100.2351887
56 100.1751916
56 100.2551878
56 100.2151897
58 100.1563944
58 78.90715934
58 100.3163886
58 100.2063926
58 10.86960869
60 10.849783
60 11.549769
60 27.65944681
60 11.3397732
60 10.5197896
62 9.679419235
62 100.183989
62 100.183989
62 100.1439914
62 36.00783953
64 100.24
64 100.24
64 11.03
64 100.22
64 100.3

==> empirical/hist_p/nonlin_stack_fptlin.txt <==
2 2071.442826
2 2019.96008
2 2020.74606
2 1998.803112
2 35.88516746
4 3103.448276
4 64
4 2845.204934
4 3065.126469
4 85.74277168
6 5587.124975
6 5275.779376
6 5040.618189
6 4741.138988
6 5409.576573
8 6470.47087
8 7198.250149
8 192
8 6402.849228
8 6386.7534
10 8018.661902
10 7678.037104
10 227.1821443
10 349.8310475
10 8780.536246
12 8453.23741
12 321.7426059
12 9222.621902
12 354.9351944
12 12176.25899
14 8808.858739
14 8280.254777
14 291.3008779
14 6857.427717
14 244.7761194
16 8394.56869
16 287.2531418
16 8783.945687
16 7258.386581
16 9642.571885
18 13964.82814
18 5649.480416
18 8389.288569
18 255.7953637
18 281.7745803
20 9270
20 8534
20 9352.718582
20 7389.054726
20 490
22 19936.20415
22 307.0175439
22 12398.32536
22 325.203252
22 19936.20415
24 19976.07656
24 13010.36683
24 19980.0638
24 10562.20096
24 19984.05104
26 19962.13631
26 6085.140243
26 450.3786369
26 14392.18812
26 19966.12196
28 8982.442139
28 502.7932961
28 490.8220271
28 13962.49002
28 19990.02394
30 355.2894212
30 8255.489022
30 19980.05584
30 493.0139721
30 11005.98802
32 19940.28662
32 19940.28662
32 19944.26752
32 12175.55732
32 19749.20382
34 12889.46219
34 11762.7186
34 19910.57234
34 10218.60095
34 11005.56439
36 20017.98561
36 20037.96962
36 20053.95683
36 1019.184652
36 20065.94724
38 20005.98086
38 704.8109285
38 20007.97448
38 1581.137309
38 19982.07528
40 1118
40 898.4297356
40 20066
40 15346
40 20070
42 19892.85714
42 19922.61905
42 19904.7619
42 19902.81634
44 19988.03828
44 19990.04182
44 20009.9681
44 20011.96172
44 19926.52899
46 19988.03351
46 869.5652174
46 19992.02234
46 20025.9274
46 20027.92182
48 19908.73016
48 19950.39683
48 19968.28543
48 19747.88261
48 1424.603175
50 20046
50 20056
50 1450
50 1672
50 19930.47279
52 19930.61063
52 19885.0119
52 16629.659
52 1381.954
52 19877.08168
54 19946.30072
54 13345.28076
54 3908.801274
54 19960.17523
56 19879.06423
56 19908.73016
56 19894.84127
56 19920.63492
56 20013.88889
58 1657.425743
58 3737.613952
58 1193.024178
58 19980.18232
58 19948.47404
60 1253.968254
60 19898.80952
60 19894.84127
60 20007.93651
60 1140.873016
62 19986.06133
62 2407.407407
62 19974.1139
62 20053.76344
62 19960.17523
64 597.3101266
64 19942.64241
64 19731.68821
64 15423.25949
64 19867.48418

==> empirical/hist_p/nonlin_stack_limo.txt <==
2 17.96048693
2 7.984031936
2 13.96369439
2 13.96369439
2 13.9553429
4 5.979669125
4 6
4 9.948269001
4 7.96654053
4 7.976071785
6 5.960659646
6 5.995203837
6 7.925500297
6 7.964954202
6 7.91452315
8 9.976057462
8 7.953867568
8 6
8 7.91452315
8 7.884880741
10 7.941234862
10 7.97925394
10 7.971303308
10 7.950705625
10 7.944389275
12 5.995203837
12 5.995203837
12 5.995203837
12 9.970089731
12 5.995203837
14 5.985634477
14 7.961783439
14 5.985634477
14 5.982053838
14 5.970149254
16 5.990415335
16 5.984440455
16 5.990415335
16 5.990415335
16 5.990415335
18 5.995203837
18 5.995203837
18 5.995203837
18 5.995203837
18 5.995203837
20 6
20 6
20 7.96654053
20 9.950248756
20 6
22 5.980861244
22 5.980861244
22 5.980861244
22 7.931786635
22 5.980861244
24 5.980861244
24 5.980861244
24 5.980861244
24 5.980861244
24 5.980861244
26 5.978477481
26 5.96777402
26 5.978477481
26 5.978477481
26 5.978477481
28 5.985634477
28 5.985634477
28 5.985634477
28 5.985634477
28 5.985634477
30 5.988023952
30 5.988023952
30 5.983246909
30 5.988023952
30 5.988023952
32 5.97133758
32 5.97133758
32 5.97133758
32 5.97133758
32 5.97133758
34 7.938082953
34 5.961844197
34 5.961844197
34 5.961844197
34 5.961844197
36 5.995203837
36 5.995203837
36 5.995203837
36 5.995203837
36 5.995203837
38 5.980861244
38 7.919223916
38 5.980861244
38 5.944125223
38 5.974905397
40 6
40 5.963029219
40 6
40 6
40 6
42 5.952380952
42 5.952380952
42 7.936507937
42 7.933359778
44 5.980861244
44 5.974905397
44 5.980861244
44 5.980861244
44 5.957108817
46 7.977662545
46 5.983246909
46 5.983246909
46 5.983246909
46 5.983246909
48 5.952380952
48 5.952380952
48 5.946481665
48 5.909001379
48 5.952380952
50 6
50 6
50 6
50 6
50 7.945967422
52 5.947660587
52 5.947660587
52 5.947660587
52 5.897385492
52 5.947660587
54 5.966587112
54 5.973715651
54 7.964954202
54 5.973715651
56 5.947660587
56 5.952380952
56 5.952380952
56 5.952380952
56 5.952380952
58 5.940594059
58 5.94530321
58 5.94530321
58 5.94530321
58 5.94530321
60 5.952380952
60 5.952380952
60 5.952380952
60 5.952380952
60 5.952380952
62 5.973715651
62 5.973715651
62 5.973715651
62 5.973715651
62 5.973715651
64 5.933544304
64 5.933544304
64 5.875440658
64 5.933544304
64 5.933544304

==> empirical/hist_p/nonlin_stack_linp.txt <==
2 0
2 0
2 0
2 0
2 0
4 0
4 2
4 0
4 0
4 0
6 0
6 0
6 1.981375074
6 0
6 0
8 0
8 1.988466892
8 0
8 0
8 0
10 0
10 0
10 0
10 0
10 0
12 0
12 0
12 0
12 0
12 0
14 0
14 0
14 0
14 0
14 0
16 0
16 0
16 0
16 0
16 0
18 0
18 0
18 0
18 0
18 0
20 0
20 0
20 0
20 1.990049751
20 0
22 0
22 0
22 0
22 0
22 0
24 1.993620415
24 1.993620415
24 0
24 1.993620415
24 1.993620415
26 0
26 0
26 0
26 0
26 0
28 0
28 0
28 0
28 0
28 0
30 0
30 0
30 1.994415636
30 0
30 1.996007984
32 1.99044586
32 1.99044586
32 1.99044586
32 0
32 0
34 0
34 1.987281399
34 0
34 0
34 1.987281399
36 1.998401279
36 0
36 0
36 0
36 0
38 0
38 0
38 0
38 0
38 0
40 0
40 0
40 0
40 0
40 2
42 1.984126984
42 1.984126984
42 1.984126984
42 0
44 0
44 0
44 0
44 0
44 0
46 0
46 0
46 0
46 0
46 1.994415636
48 1.984126984
48 1.984126984
48 1.982160555
48 0
48 0
50 0
50 0
50 0
50 2
50 1.986491855
52 1.982553529
52 1.982553529
52 0
52 1.965795164
52 1.982553529
54 1.988862371
54 1.99123855
54 1.99123855
54 0
56 0
56 0
56 1.984126984
56 0
56 0
58 1.98019802
58 1.981767737
58 1.981767737
58 1.981767737
58 0
60 0
60 0
60 0
60 0
60 0
62 0
62 1.99123855
62 1.99123855
62 0
62 0
64 0
64 0
64 0
64 0
64 0

==> empirical/hist_p/nonlin_stack_verilin.txt <==
2 57.8726801
2 47.90419162
2 53.85996409
2 49.87033712
2 49.84051037
4 55.81024517
4 56
4 105.4516514
4 51.78251344
4 49.85044865
6 53.64593682
6 55.95523581
6 61.4226273
6 51.77220231
6 19790.26514
8 51.8754988
8 107.3772122
8 52
8 19790.26514
8 19716.14429
10 470.5181656
10 53.85996409
10 51.8134715
10 19878.75174
10 627.6067527
12 49.96003197
12 55.95523581
12 51.95843325
12 1555.333998
12 51.95843325
14 57.86113328
14 103.5031847
14 51.8754988
14 51.8444666
14 51.74129353
16 159.7444089
16 55.85477758
16 53.91373802
16 49.9201278
16 53.91373802
18 51.95843325
18 51.95843325
18 53.95683453
18 53.95683453
18 49.96003197
20 58
20 54
20 57.75741884
20 65.67164179
20 50
22 51.83413078
22 53.8277512
22 53.8277512
22 61.47134642
22 53.8277512
24 55.82137161
24 55.82137161
24 19940.19139
24 49.84051037
24 53.8277512
26 55.79912316
26 53.70996618
26 61.77760064
26 51.8134715
26 53.80629733
28 51.8754988
28 55.86592179
28 53.8707103
28 59.85634477
28 19956.10535
30 57.88423154
30 59.88023952
30 55.84363781
30 19966.06786
30 53.89221557
32 61.70382166
32 19908.43949
32 55.73248408
32 1074.840764
32 61.70382166
34 59.53562215
34 59.61844197
34 19876.78855
34 55.64387917
34 55.64387917
36 55.95523581
36 61.95043965
36 65.94724221
36 19988.00959
36 53.95683453
38 55.82137161
38 61.37398535
38 83.73205742
38 55.47850208
38 55.76578371
40 54
40 2140.72749
40 20004
40 20006
40 40
42 39.68253968
42 39.68253968
42 43.65079365
42 41.65013883
44 41.86602871
44 45.80760805
44 19948.16587
44 39.87240829
44 35.7426529
46 37.89389709
46 35.89948145
46 37.89389709
46 37.89389709
46 37.89389709
48 35.71428571
48 37.6984127
48 19823.58771
48 187.118377
48 39.68253968
50 38
50 38
50 180
50 38
50 45.68931267
52 301.3481364
52 37.66851705
52 37.66851705
52 1564.772951
52 37.66851705
54 37.78838504
54 69.69334926
54 19916.36798
54 43.80724811
56 37.66851705
56 37.6984127
56 35.71428571
56 1160.714286
56 43.65079365
58 35.64356436
58 19819.65914
58 19821.6409
58 43.59889021
58 19817.67737
60 35.71428571
60 35.71428571
60 277.7777778
60 61.50793651
60 3601.190476
62 37.83353246
62 35.84229391
62 19912.3855
62 37.83353246
62 19914.37674
64 19778.48101
64 19778.48101
64 39.16960439
64 43.51265823
64 89.00316456
